Elastic Net Regularization Paths for All Generalized Linear Models

The lasso and elastic net are popular regularized regression models for supervised learning. Friedman, Hastie, and Tibshirani (2010) introduced a computationally efficient algorithm for computing the elastic net regularization path for ordinary least squares regression, logistic regression and multinomial logistic regression, while Simon, Friedman, Hastie, and Tibshirani (2011) extended this work to Cox models for right-censored data. We further extend the reach of the elastic net-regularized regression to all generalized linear model families, Cox models with (start, stop] data and strata, and a simplified version of the relaxed lasso. We also discuss convenient utility functions for measuring the performance of these fitted models.

==> README.txt <==
***************************************************
** jss: A Document Class for Publications in the **
**        Journal of Statistical Software        **
***************************************************

This zip-archive contains the pdfLaTeX infrastructure for
publications in the Journal of Statistical Software. The files
  - jss.cls (LaTeX2e class)
  - jss.bst (BibTeX style)
  - jsslogo.jpg (JPG logo)
need to be included in your search path (local working directory,
texmf or localtexmf tree).

A manual how to use jss.cls is provided in
  - jss.pdf.

Furthermore, there are templates for articles, code snippets, book
reviews and software reviews available in 
  - article.tex
  - codesnippet.tex
  - bookreview.tex
  - softwarereview.tex

JSS papers should be prepared using JSS styles; the submission of
the final version needs to include the full sources (.tex, .bib, and
all graphics). A quick check for the most important aspects of the
JSS style is given below; authors should make sure that all of them
are addressed in the final version:  
  - The manuscript can be compiled by pdfLaTeX.
  - \proglang, \pkg and \code have been used for highlighting
    throughout the paper (including titles and references), except
    where explicitly escaped.
  - References are provided in a .bib BibTeX database and included
    in the text by \cite, \citep, \citet, etc.
  - Titles and headers are formatted as described in the JSS manual:
      - \title in title style,
      - \section etc. in sentence style,
      - all titles in the BibTeX file in title style.
  - Figures, tables and equations are marked with a \label and
    referred to by \ref, e.g., "Figure~\ref{...}".
  - Software packes are \cite{}d properly.
For more details, see the style FAQ at http://www.jstatsoft.org/style
and the manual jss.pdf, in particular the style checklist in
Section 2.1.

